A Study of Muon Neutrino Disappearance Using the Fermilab Main Injector Neutrino Beam

We report the results of a search for muon-neutrino disappearance by the Main Injector Neutrino Oscillation Search. The experiment uses two detectors separated by 734 km to observe a beam of neutrinos created by the Neutrinos at the Main Injector facility at Fermi National Accelerator Laboratory. The data were collected in the first 282 days of beam operations and correspond to an exposure of 1.27e20 protons on target. Based on measurements in the Near Detector, in the absence of neutrino oscillations we expected 336 +/- 14 muon-neutrino charged-current interactions at the Far Detector but observed 215. This deficit of events corresponds to a significance of 5.2 standard deviations. The deficit is energy dependent and is consistent with two-flavor neutrino oscillations according to delta m-squared = 2.74e-3 +0.44/-0.26e-3 eV^2 and sin^2(2 theta) > 0.87 at 68% confidence level.

==> beam_diff.txt <==
5,13c5,7
<     \includegraphics[width=0.8\textwidth]{fig/LE10_CCNear_log_v3.eps}
<   \includegraphics[width=0.8\textwidth]{fig/far_near_cc_over_le010z185i.eps}
<   \caption{
<   (top)  Expected energy distribution of \numu{} charged-current interactions in the Near Detector. The contributions from $\pi$ and $K$ decays are shown separately. (bottom) Comparison of the neutrino energy spectrum at the Near and the Far Detectors.  The two are not identical, due to solid angle differences between the two detectors (see Fig.~\ref{fig:near-far-diagram}).  \label{fig:near-far}}
< \end{figure*} 
< %\ref{fig:compare-pt-constraint-fn}
< 
< \begin{figure*}[h]
<   \centering
---
>   \includegraphics[width=0.45\textwidth]{fig/LE10_CCNear_log_v3.eps}
>   \includegraphics[width=0.45\textwidth]{fig/far_near_cc_over_le010z185i.eps}
> %vskip -4cm
17c11
< The differences in the dear detector and far detector spectra are due to the different angular acceptance of the two detectors and the proximity of the Near Detector to the beam line \label{fig:near-far-diagram}}
---
>   Expected energy distribution of \numu{} charged-current interactions in the Near Detector. The contributions from $\pi$ and $K$ decays are shown separately. The energy dependence of the \numu{} flux varies as a function of energy by $\pm 20\%$ between the two detectors (see also the Far/Near spectral ratio of Fig.~\ref{fig:fn_before_after}).  Differences are due to the different angular acceptance of the two detectors, the proximity of the Near Detector to the source, and the focusing properties of the \numi{} beam. \label{fig:near-far}}
22d15
< 
24c17
< The neutrino beam-line is modeled in three stages: (1) a simulation of the hadrons produced by \unit[120]{GeV/c} protons incident on the \numi{} target, (2) the propagation of those hadrons and their progeny through the magnetic focusing elements, along the \dpipe{} decay pipe and into the primary beam absorber allowing for decay of unstable particles and (3) the calculation of the probability that any produced neutrino traverses the Near and Far detectors.
---
> The neutrino beam-line is modeled in three stages: (1) a simulation of the hadrons produced by \unit[120]{GeV/c} protons incident on the \numi{} target, (2) the propagation of those hadrons and their progeny through the magnetic focusing elements, along the \dpipe{} decay pipe and into the primary beam absorber allowing for decay of unstable particles and (3) the calculation of the probability that any neutrino progeny traverses the Near and Far detectors.
32,34c25,29
< The production of secondary mesons in the \numi{} target was calculated using the %parameterization of BMPT~\cite{bmpt} and Malensek~\cite{malensek}, as well as the Monte Carlo simulations 
< \flukafive{}\cite{fluka1,fluka2,fluka3,fluka4,fluka5}%, \marsft{}~\cite{mars1,mars2,mars3}, and \gfluka{}~\cite{gfluka}.  These calculations produce neutrino event rates in the MINOS detectors differing by as much as 30\%~\cite{hylen2003}.  The \flukafive{} program was chosen for subsequent flux predictions and is used to simulate proton collisions with a complete model of the \numi{} target.
< Monte Carlo.  Particles exiting the target are recorded and later propagated in a \geantth{}~\cite{g3man} simulation of the \numi{} beam-line. The simulation describes the magnetic focusing horns, surrounding shielding and decay pipe. The magnetic field inside the horns was modeled as a perfect $1/r$ toroidal field.  The magnetic field in the inner conductor of the horn was calculated assuming that the current was uniformly distributed throughout the \unit[3]{mm} thickness of the aluminum conductor.  This assumption was motivated by the large skin depth $\delta\approx\unit[7.7]{mm}$ for the approximately $\unit[1]{ms}$ current pulse.  The \unit[10-30]{G} magnetic field in the inner apertures of the horns was neglected, as was the approximately $\unit[1]{G}$ field in the decay pipe due to residual magnetization of the iron vessel. The \gfluka{} code is used to describe hadronic interactions. Decays in which a neutrino is produced are saved and later used as input for neutrino event simulation in the Near and Far Detectors.
---
> The production of secondary mesons in the \numi{} target was calculated using the parameterization of BMPT~\cite{bmpt} and Malensek~\cite{malensek}, as well as the Monte Carlo simulations \flukafive{}\cite{fluka1,fluka2,fluka3,fluka4,fluka5}, \marsft{}~\cite{mars1,mars2,mars3}, and \gfluka{}~\cite{gfluka}.  These calculations produce neutrino event rates in the MINOS detectors differing by as much as 30\%~\cite{hylen2003}.  The \flukafive{} program was chosen for subsequent flux predictions and is used to simulate proton collisions with a complete model of the \numi{} target.
> \pend
> 
> \pstart
> Particles exiting the target are recorded and later propagated in a \geantth{}~\cite{g3man} simulation of the \numi{} beam-line. The simulation describes the magnetic focusing horns, surrounding shielding and decay pipe. The magnetic field inside the horns was modeled as a perfect $1/r$ toroidal field.  The magnetic field in the inner conductor of the horn was calculated assuming that the current was uniformly distributed throughout the \unit[3]{mm} thickness of the aluminum conductor.  This assumption was motivated by the large skin depth $\delta\approx\unit[7.7]{mm}$ for the approximately $\unit[1]{ms}$ current pulse.  The \unit[10-30]{G} magnetic field in the inner apertures of the horns was neglected, as was the approximately $\unit[1]{G}$ field in the decay pipe due to residual magnetization of the iron vessel. The \gfluka{} code is used to describe hadronic interactions. Decays in which a neutrino is produced are saved and later used as input for neutrino event simulation in the Near and Far Detectors.
38c33
< The neutrino event simulation uses each decay recorded by the \numi{} simulation with a probability and neutrino energy determined by the decay kinematics and the (randomly chosen) trajectory through the Near or Far Detector. For two-body $\pi/K\rightarrow\mu\nu$ decays of relativistic mesons, the neutrino energy is given by 
---
> The neutrino event simulation uses each decay recorded by the \numi{} simulation with a probability and neutrino energy determined by the decay kinematics and the (randomly chosen) trajectory through the Near or Far Detector. For two-body $\pi_{\mu2}$/$K_{\mu2}$ decays, after setting $\beta=1$ the neutrino energy is given by 
46c41
< \noindent where $m_\mu$ and $M$ are the muon and parent hadron masses, $E$ the parent hadron energy, $\gamma=E/M$ is the parent's Lorentz boost, and $\theta_\nu$ is the angle (in the lab) between the neutrino and parent hadron directions.  The neutrino is forced to pass through either the Near or Far MINOS Detector, with probability for the particular meson decay given by
---
> \noindent The neutrino is forced to pass through either the near or far MINOS detector, with probability for the particular meson decay given by
53c48
< \noindent In both expressions, $\beta=\sqrt{1-(1/\gamma^2)}\approx1$ is assumed. We have also accounted for the effect of $\mu$ polarization (e.g., induced in $\pi\rightarrow\mu\nu$) on the neutrino flux from $\mu$ decays.  Three-body kaon decays are also included, but contribute $<xx$\% to the $\nu_\mu$ flux.
---
> \noindent where $\gamma=E/M$ is the boost of the parent meson, $\theta_\nu$ is the decay angle of the neutrino with respect to the parent meson direction in the lab frame, and $\beta=\sqrt{1-(1/\gamma^2)}\approx1$ is assumed. We have also accounted for the effect of $\mu$ polarization (e.g., induced in $\pi\rightarrow\mu\nu$) on the neutrino flux from $\mu$ decays.
59c54
< Figure~\ref{fig:numi-spectra} shows the energy spectra of \numucc{} interactions in the MINOS Near Detector in three of the beam configurations of Tab.~\ref{tab:beam-config}. In the LE10/185kA beam configuration, the neutrino in 87\% of \numucc{} interactions was produced by $\pi^+\rightarrow\mu^+\nu_\mu$, with $K^+$ decays contributing the additional 13\%. $K^0$ and $\mu$ decays contribute $<xx$\% for \numu{}, though do contribute to the \nue{} flux. The contributions of $\pi$ and $K$ to the neutrino energy spectrum is shown in Fig.~\ref{fig:near-far}.  The predicted spectrum for the LE10/185kA beam is composed of 92.9\% \numu{}, 5.8\% \numubar{} and 1.3\% \nue{}+\nuebar{}.
---
> Figure~\ref{fig:numi-spectra} shows the energy spectra of \numucc{} interactions in the MINOS Near Detector in three of the beam configurations of Tab.~\ref{tab:beam-config}. In the LE10/185kA beam configuration, the neutrino in 87\% of \numucc{} interactions was produced by $\pi^+\rightarrow\mu^+\nu_\mu$, with $K^+$ decays contributing the additional 13\%. $K^0$ and $\mu$ decays are negligible for \numu{}, though not for \nue{}. The contribution that $\pi/K$ make to the neutrino energy spectrum is shown in Fig.~\ref{fig:near-far}.  The LE10/185kA beam is composed of 92.9\% \numu{}, 5.8\% \numubar{} and 1.3\% \nue{}+\nuebar{}.
63c58,59
< The uncertainties on the neutrino flux due to focusing effects are expected to be largest at the edges of the horns' apertures.  The uncertainties are shown in Fig~\ref{fig:miserr_n}-\ref{fig:miserr_fon} and described in more detail in Sec~\ref{sec:flux_uncertainties}.  Uncertainties at higher neutrino energies are smaller, as higher energy neutrinos arise from high energy, small angle $\pi$ and $K$ meson, which pass through the field-free apertures of the horns without focusing. \pend
---
>  Because secondaries emanate from the target with $\langle p_T\rangle \approx \unit[250]{MeV/c}$, their momenta and angle (with respect to the beam direction) are approximately inversely proportional:  $p_z=p_T/\tan\theta \approx \langle p_T\rangle/\theta$.  Thus, according to Eq.~\ref{eq:enu-eqn}, small angle $\pi$ and $K$ mesons, which pass through the field-free apertures of the horns without focusing, yield the highest energy neutrinos. Lower energy neutrinos making up the ``peak'' of the energy distribution are created from wide angle (lower momentum) hadrons focused along the beamline by the horns. Because of the many possible trajectories of secondaries through the focusing horns shown in Fig.~\ref{fig:targ-horns}, the distributions in Fig.~\ref{fig:numi-spectra} are sums of several individual spectra. The uncertainties on the neutrino flux are expected to be largest at the transitions between trajectories. The uncertainties are shown in Fig~\ref{fig:miserr_n}-\ref{fig:miserr_fon} and described in more detail in Sec~\ref{sec:flux_uncertainties}. 
> \pend
66c62
< The neutrino energy spectra at the MINOS Near and Far Detectors are not identical, due to the different solid angles subtended by the two detectors and due to the energy-dependence of the meson decay locations.  As indicated in Fig.~\ref{fig:near-far-diagram}, higher-energy pions decay further down the length of the decay volume, and hence a variety of decay angles $\theta_\nu$ result in neutrinos which strike the Near Detector.  The Far Detector, by contrast, can only be struck for very small-angle decays.  By Eq.~\ref{eq:enu-eqn}, the different allowed decay angles, as well as the close proximity of fast pion decays to the Near Detector, results in different energy spectra at the two detectors. These differences are conveniently characterized in terms of the Far/Near spectral ratio shown in Fig.~\ref{fig:fn_before_after}.  Thus, while the Near Detector in principle measurs the neutrino energy spectrum in the absence of oscillations, corrections must be applied to this spectrum to derive a predicted spectrum at the Far Detector, as is discussed in Sec.~\ref{sec:extrap}.
---
> The neutrino fluxes at the MINOS Near and Far Detectors are not identical, due to the different solid angles subtended by the two detectors and different distances to the decay pipe.  As indicated in Fig.~\ref{fig:near-far}, fast pions decay further down the length of the decay volume, and hence a variety of decay angles $\theta_\nu$ result in neutrinos which strike the Near Detector.  The Far Detector, by contrast, can only be struck for very small-angle decays.  By Eq.~\ref{eq:enu-eqn}, the different allowed decay angles, as well as the close proximity of fast pion decays to the Near Detector, results in different energy spectra at the two detectors. These differences are conveniently characterized in terms of the Far/Near spectral ratio shown in Sec.~\ref{sec:skzp}.  Thus, while the MINOS Near Detector in principle measures the neutrino energy spectrum before oscillations can occur, the beam Monte Carlo simulation must be used to calculate the expected difference between spectra at the two sites so as to obtain a predicted Far Detector spectrum using the measured Near Detector spectrum. In Sec.~\ref{sec:extrap} we describe the predictions made by four different techniques. In the following section we consider the uncertainty in the neutrino flux independent of data from the Near Detector.
74,75c70,71
<  \subfloat[\label{fig:miserr_n}]{\includegraphics[width=0.65\textwidth]{fig/err_le10_near_v2.eps} }
<  \subfloat[\label{fig:miserr_fon}]{\includegraphics[width=0.65\textwidth]{fig/err_le10_farovernear_v2.eps} }
---
>  \subfloat[\label{fig:miserr_n}]{\includegraphics[width=0.45\textwidth]{fig/err_le10_near_v2.eps} }
>  \subfloat[\label{fig:miserr_fon}]{\includegraphics[width=0.45\textwidth]{fig/err_le10_farovernear_v2.eps} }
77c73
< The effect that beam focusing uncertainties have on \subref{fig:miserr_n} the Near Detector \numucc{} spectrum and \subref{fig:miserr_fon} on the ratio (Far/Near) of \numucc{} spectra at the two detectors.  The lines show the fractional change in the number of events [Fig.\subref{fig:miserr_n}] or event ratio [Fig.\subref{fig:miserr_fon}] expected in each energy bin due to a one standard deviation shift in various beam parameters. These include the horn and target alignment, proton beam halo scraping on the collimator baffle, knowledge of the horn current, and the modeling of the current distribution in the horn conductor.  The total error is the sum in quadrature of the individual uncertainties. \label{fig:miserr}}
---
> The effect that beam focusing uncertainties have on \subref{fig:miserr_n} the Near Detector \numucc{} spectrum and \subref{fig:miserr_fon} on the ratio (Far/Near) of \numucc{} spectra at the two detectors.  The lines show the fractional change in the number of events [Fig.\subref{fig:miserr_n}] or event ratio [Fig.\subref{fig:miserr_fon}] expected in each energy bin due to a $\unit[1]{\sigma}$ shift in various beam parameters. These include the horn \& target alignment, proton beam halo scraping on the collimator baffle, knowledge of the horn current, and the modeling of the current distribution in the horn conductor.  The total error is the sum in quadrature of the individual uncertainties. \ecom{Numerical labels and axis titles still need to be made larger.} \label{fig:miserr}}
102,108c98,100
< %\pstart
< %Systematic uncertainty on the neutrino flux was one of the principal factors driving the experiment's two detector design. For particles focused parallel to the beam axis, we expect that uncertainties in hadron production will be negligible when data from the two detectors are compared since the fluxes are simply dependent on the angular acceptance of the detectors and the decay kinematics. However, in our experiment, non-zero beam divergence downstream of the horns leads to some residual uncertainty due to systematic error in the focusing properties of the beam. Figure~\ref{fig:miserr_fon} shows the uncertainty on the ratio of the \numucc{} spectra at the Far and Near Detectors. When spectra from the two locations are compared the uncertainties are significantly smaller than those on either spectra alone (Fig.~\ref{fig:miserr_n}). 
< %\pend
< %
< % Mike:  let's just kill this paragraph.  It's actually a little wrong, and it's confusing 
< % to a non expert (it's trying to be too pedagogical).
< %
---
> \pstart
> Systematic uncertainty on the neutrino flux was one of the principal factors driving the experiment's two detector design. For particles focused parallel to the beam axis, we expect that uncertainties in hadron production will be negligible when data from the two detectors are compared since the fluxes are simply dependent on the angular acceptance of the detectors and the decay kinematics. However, in our experiment, non-zero beam divergence downstream of the horns leads to some residual uncertainty due to systematic error in the focusing properties of the beam. Figure~\ref{fig:miserr_fon} shows the uncertainty on the ratio of the \numucc{} spectra at the Far and Near Detectors. When spectra from the two locations are compared the uncertainties are significantly smaller than those on either spectra alone (Fig.~\ref{fig:miserr_n}). 
> \pend
110,111c102,103
< \pstart
< Systematic uncertainty on the predicted neutrino flux from beam focusing effects is reduced by the measurement of the flux at the Near Detector.  Such focusing uncertainties produce spectral distortions in both detectors (see, for example, the expected uncertainty in the Near Detector in Figure~\ref{fig:miserr_n}), but expected distortion in the ratio of the Far and Near Detector spectra are smaller (see Figure~\ref{fig:miserr_fon}).  The largest beam focusing uncertainties include our knowledge of the absolute current flowing through the horns, the alignment of the horns and target to the rest of the beam line~\cite{zwaska2006}, the shielding geometry, the uncertainty in the fraction of the proton beam scraping on the upstream collimating baffle (which acts as a target further upstream of the horns), and the modeling of the current distribution  in the horns' inner conductors (e.g., skin-depth effect). The portion of the energy spectrum with the largest uncertainties (Figure~\ref{fig:miserr_n}) correspond to those neutrinos whose parent hadrons pass through the focusing horns near their inner or outer apertures (see Fig.~\ref{fig:targ-horns}). 
---
> \pstart
> Systematic uncertainties in the focusing properties of the \numi{} beam  cause uncertainties in the calculation of the neutrino flux in both detectors and also in the prediction of the flux at the Far Detector from measurements made in the Near. These uncertainties include our knowledge of the absolute current flowing through the horns, the alignment of the horns and target to the rest of the beam line~\cite{zwaska2006}, the shielding geometry, the uncertainty in the fraction of the proton beam scraping on the upstream collimating baffle (which acts as a target further upstream of the horns), and the modeling of the current distribution  in the horns' inner conductors (e.g., skin-depth effect). Figure~\ref{fig:miserr_n} shows the effect that a $+1\sigma$ shift in these quantities has on the \numucc{} spectrum at the Near Detector. Regions with the largest uncertainty correspond to transitions between the different focusing trajectories shown in Figs.~\ref{fig:targ-horns}-\ref{fig:numi-spectra}. 
115,117c107,109
< The dominant contribution to the uncertainty in the flux at both detector sites is caused by uncertainty in the yield \hpxsec{} of secondaries off the target as a function of \pt{} and \pz{}. %Details of the double-differential yield are important because of the relationship between \pz{} and the neutrino energy and because of the limited \pt{} acceptance of the magnetic horns. 
< The magnitude of the uncertainty on the energy spectra is difficult to estimate given the lack of hadron production data. %Different hadron production models~\cite{Ferrari:2005zk,mars3,bmpt,malensek} predict neutrino yields which differ by approximately 30\%.
< %\pend
---
> The dominant contribution to the uncertainty in the flux at both detector sites is caused by uncertainty in the yield \hpxsec{} of secondaries off the target as a function of \pt{} and \pz{}. Details of the double-differential yield are important because of the relationship between \pz{} and the neutrino energy and because of the limited \pt{} acceptance of the magnetic horns. The magnitude of the uncertainty on the energy spectra is difficult to estimate given the lack of hadron production data. Different hadron production models~\cite{Ferrari:2005zk,mars3,bmpt,malensek} predict neutrino yields which differ by approximately 30\%.
> \pend
> 
119,121c111,112
< %\pstart
< As described in Sec.~\ref{sec:skzp},
< the data in the Near Detector can be used to constrain the beam flux calculation, and in particular the yield of hadrons off the target. The constrained calculation improves agreement with the Near Detector data and reduces uncertainties in the prediction of the Far Detector flux. %The procedure used to apply this constraint is described in Sec.~\ref{sec:skzp}.
---
> \pstart
> The data in the Near Detector can be used to constrain the beam flux calculation, and in particular the yield of hadrons off the target. The constrained calculation improves agreement with the Near Detector data and reduces uncertainties in the prediction of the Far Detector flux. The procedure used to apply this constraint is described in Sec.~\ref{sec:skzp}.

